Deficit-Driven Stratified Acquisition for Building STRATA-S12: An Open SAR-Optical Corpus for Self-Supervised Learning

Building a co-registered SAR-optical corpus for self-supervised Earth Observation is above all an acquisition problem, yet the main multi-modal datasets are collected opportunistically, with no per-stratum quota control, so the regions and seasons that cloud cover hits hardest end up under-sampled. We present Deficit-Driven Stratified Acquisition (DDSA), an algorithm that casts the construction of a Sentinel-1/Sentinel-2 corpus as a constrained maximum-coverage problem over a land-cover-driven, hemisphere-corrected (class x season x region) stratification of target countries on all six inhabited continents, and solves it online: acquisition is ordered by marginal gain against a per-stratum deficit that the quality gates and a visual review of every accepted pair keep updating during the run. Three results follow from measuring the algorithm on its own product. First, stratum balance is a property of the deficit-driven ordering rather than of run length: replayed over all 2,928,370 real acquisition attempts, failures included, it populates all 192 strata within 0.05% of the attempts, against 4.03% for uniform round-robin effort and 20.5% for a random order. Second, whether a rejected attempt can be recovered is better predicted by how long its cause persists than by the type of defect: cloud rejections are recovered at eta = 18.8% against 41.4% for nodata, consistent with clouds persisting through a season. Third, the repair loop supplies 39.5% of the released pairs at no measurable quality cost, with 89.8% surviving manual review, but it adds yield rather than balance. The quality guarantee has a price: 2,928,370 acquisition attempts produced 740,746 released pairs. We release the corpus, STRATA-S12, with per-pair metadata sidecars aligned with the STAC and PDS4 standards and the FAIR principles, and a pre-registered linear probe confirms it is fit for self-supervised pre-training.

==> pretrain/pretrain_summary.json <==
{
  "epochs": 100,
  "loss_start": 0.86814,
  "loss_final": 0.38746,
  "loss_reduction_pct": 55.4,
  "lr_peak": 0.00015,
  "warmup_end_epoch": 10
}
